Accurate and efficient machine learning interatomic potentials for finite temperature modeling of molecular crystals

As with many parts of the natural sciences, machine learning interatomic potentials (MLIPs) are revolutionizing the modeling of molecular crystals. However, challenges remain for the accurate and efficient calculation of sublimation enthalpies - a key thermodynamic quantity measuring the stability of a molecular crystal. Specifically, two key stumbling blocks are: (i) the need for thousands of ab initio quality reference structures to generate training data; and (ii) the sometimes unreliable nature of density functional theory, the main technique for generating such data. Exploiting recent developments in foundational models for chemistry and materials science alongside accurate quantum diffusion Monte Carlo benchmarks, offers a promising path forward. Herein, we demonstrate the generation of MLIPs capable of describing molecular crystals at finite temperature and pressure with sub-chemical accuracy, using as few as $\sim 200$ data structures; an order of magnitude improvement over the current state-of-the-art. We apply this framework to compute the sublimation enthalpies of the X23 dataset, accounting for anharmonicity and nuclear quantum effects, achieving sub-chemical accuracy with respect to experiment. Importantly, we show that our framework can be generalized to crystals of pharmaceutical relevance, including paracetamol and aspirin. Nuclear quantum effects are also accurately captured as shown for the case of squaric acid. By enabling accurate modeling at ambient conditions, this work paves the way for deeper insights into pharmaceutical and biological systems.

==> figures/table_dft_benchmark.txt <==
\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for 1,4-cyclohexanedione. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and the reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -20913.0471 & -10455.6059 & -0.9176    & -88.53          & -0.20           \\ 
B86bPBE+XDM (FHI)         & -20917.5179 & -10457.8422 & -0.9168    & -88.45          & -0.12           \\ 
B86bPBE+XDM $50\%$ (FHI)  & -20909.0263 & -10453.5831 & -0.9300    & -89.73          & -1.40           \\ 
B86bPBE+XDM (QE)          & -5557.2635 & -2777.7212 & -0.9106    & -87.85          & 0.48            \\ 
vdW-DF2                   & -173.1095  & -85.5233   & -1.0315    & -99.52          & -11.18          \\ 
SCAN+rVV10                & -210.2692  & -104.1525  & -0.9821    & -94.76          & -6.42           \\ 
PBE+MBD                   & -196.7143  & -97.4122   & -0.9450    & -91.17          & -2.84           \\ 
PBE0+MBD (FHI)            & -20898.2416 & -10448.1445 & -0.9764    & -94.20          & -5.87           \\ 
revPBE+D3                 & -193.7562  & -95.9394   & -0.9387    & -90.57          & -2.24           \\ 
PBE+D3                    & -196.4945  & -97.2660   & -0.9813    & -94.67          & -6.34           \\ 
vdW-DF                    & -169.1273  & -83.5489   & -1.0147    & -97.90          & -9.57           \\ 
RPBE+D3                   & -193.2807  & -95.7485   & -0.8918    & -86.04          & 2.29            \\ 
BLYP+D3                   & -189.5952  & -93.6829   & -1.1147    & -107.54         & -19.21          \\ 
PBE+TS                    & -196.6381  & -97.2275   & -1.0916    & -105.31         & -16.98          \\ 
PBE0+TS (FHI)             & -20898.1708 & -10447.9772 & -1.1083    & -106.93         & -18.59          \\ 
optB86b-vdW               & -173.4611  & -85.5377   & -1.1928    & -115.08         & -26.75          \\ 
optB88-vdW                & -173.8090  & -85.6863   & -1.2182    & -117.54         & -29.20          \\ 
optPBE-vdW                & -172.0420  & -84.7866   & -1.2344    & -119.09         & -30.76          \\ 
SCAN                      & -212.0844  & -105.3808  & -0.6614    & -63.81          & 24.52           \\ 
R2SCAN                    & -208.8836  & -103.8462  & -0.5956    & -57.46          & 30.87           \\ 
RSCAN                     & -216.1216  & -107.5025  & -0.5582    & -53.86          & 34.47           \\ 
PBE                       & -194.7122  & -97.0687   & -0.2874    & -27.73          & 60.60           \\ 
revPBE                    & -190.4507  & -95.3882   & 0.1629     & 15.71           & 104.05          \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}

\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for Acetic Acid. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -24963.5610 & -6240.1450 & -0.7452    & -71.90          & -0.19           \\ 
B86bPBE+XDM (FHI)         & -24969.6895 & -6241.6607 & -0.7617    & -73.49          & -1.78           \\ 
B86bPBE+XDM $50\%$ (FHI)  & -24957.9634 & -6238.7513 & -0.7395    & -71.35          & 0.36            \\ 
B86bPBE+XDM (QE)          & -6826.9977 & -1705.9886 & -0.7608    & -73.40          & -1.69           \\ 
vdW-DF2                   & -166.5376  & -40.8739   & -0.7605    & -73.37          & -1.66           \\ 
SCAN+rVV10                & -206.5486  & -50.8271   & -0.8100    & -78.15          & -6.44           \\ 
PBE+MBD                   & -191.1989  & -47.0126   & -0.7871    & -75.94          & -4.23           \\ 
PBE0+MBD (FHI)            & -24947.0134 & -6235.9643 & -0.7890    & -76.13          & -4.42           \\ 
revPBE+D3                 & -188.2673  & -46.3660   & -0.7009    & -67.62          & 4.09            \\ 
PBE+D3                    & -191.1218  & -46.9740   & -0.8065    & -77.81          & -6.10           \\ 
vdW-DF                    & -162.2580  & -39.8204   & -0.7441    & -71.79          & -0.08           \\ 
RPBE+D3                   & -187.8890  & -46.2837   & -0.6885    & -66.43          & 5.28            \\ 
BLYP+D3                   & -185.1222  & -45.4586   & -0.8220    & -79.31          & -7.60           \\ 
PBE+TS                    & -191.1865  & -46.9507   & -0.8459    & -81.62          & -9.91           \\ 
PBE0+TS (FHI)             & -24947.0125 & -6235.9102 & -0.8429    & -81.32          & -9.61           \\ 
optB86b-vdW               & -166.0289  & -40.6026   & -0.9046    & -87.28          & -15.57          \\ 
optB88-vdW                & -166.5337  & -40.7228   & -0.9106    & -87.85          & -16.14          \\ 
optPBE-vdW                & -164.9070  & -40.3135   & -0.9132    & -88.11          & -16.40          \\ 
SCAN                      & -208.6621  & -51.5195   & -0.6460    & -62.33          & 9.38            \\ 
R2SCAN                    & -204.9348  & -50.6376   & -0.5962    & -57.52          & 14.19           \\ 
RSCAN                     & -213.3901  & -52.7714   & -0.5761    & -55.58          & 16.13           \\ 
PBE                       & -189.4543  & -46.9287   & -0.4349    & -41.96          & 29.75           \\ 
revPBE                    & -185.3969  & -46.2280   & -0.1212    & -11.70          & 60.01           \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}

\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for Adamantane. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -21280.6842 & -10639.6346 & -0.7075    & -68.26          & -7.25           \\ 
B86bPBE+XDM (FHI)         & -21283.2749 & -10640.9060 & -0.7314    & -70.56          & -9.55           \\ 
B86bPBE+XDM $50\%$ (FHI)  & -21278.4962 & -10638.5765 & -0.6716    & -64.80          & -3.78           \\ 
B86bPBE+XDM (QE)          & -5560.9770 & -2779.7453 & -0.7432    & -71.71          & -10.69          \\ 
vdW-DF2                   & -277.4236  & -137.8615  & -0.8503    & -82.04          & -21.02          \\ 
SCAN+rVV10                & -319.0624  & -158.8630  & -0.6682    & -64.47          & -3.45           \\ 
PBE+MBD                   & -303.8291  & -151.1204  & -0.7942    & -76.62          & -15.60          \\ 
PBE0+MBD (FHI)            & -21263.8983 & -10631.1479 & -0.8013    & -77.31          & -16.29          \\ 
revPBE+D3                 & -300.2396  & -149.3533  & -0.7665    & -73.95          & -12.94          \\ 
PBE+D3                    & -303.0930  & -150.7381  & -0.8084    & -77.99          & -16.98          \\ 
vdW-DF                    & -272.2020  & -135.2236  & -0.8774    & -84.65          & -23.64          \\ 
RPBE+D3                   & -299.7638  & -149.1441  & -0.7378    & -71.18          & -10.16          \\ 
BLYP+D3                   & -291.9019  & -145.0530  & -0.8979    & -86.63          & -25.61          \\ 
PBE+TS                    & -303.5942  & -150.7118  & -1.0853    & -104.71         & -43.70          \\ 
PBE0+TS (FHI)             & -21263.7089 & -10630.7757 & -1.0788    & -104.08         & -43.06          \\ 
optB86b-vdW               & -276.5607  & -137.2549  & -1.0254    & -98.94          & -37.92          \\ 
optB88-vdW                & -277.8008  & -137.8495  & -1.0509    & -101.39         & -40.38          \\ 
optPBE-vdW                & -275.3058  & -136.5664  & -1.0865    & -104.82         & -43.81          \\ 
SCAN                      & -321.2009  & -160.3480  & -0.2524    & -24.35          & 36.66           \\ 
R2SCAN                    & -317.6574  & -158.6193  & -0.2094    & -20.21          & 40.81           \\ 
RSCAN                     & -325.5663  & -162.6026  & -0.1805    & -17.42          & 43.60           \\ 
PBE                       & -300.5251  & -150.3147  & 0.0521     & 5.03            & 66.05           \\ 
revPBE                    & -295.2913  & -148.1452  & 0.4995     & 48.20           & 109.21          \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}

\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for Ammonia. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -6163.4505 & -1540.4826 & -0.3800    & -36.67          & 1.53            \\ 
B86bPBE+XDM (FHI)         & -6164.7457 & -1540.7668 & -0.4196    & -40.48          & -2.28           \\ 
B86bPBE+XDM $50\%$ (FHI)  & -6162.2663 & -1540.2153 & -0.3513    & -33.89          & 4.31            \\ 
B86bPBE+XDM (QE)          & -1738.5123 & -434.2031  & -0.4249    & -41.00          & -2.80           \\ 
vdW-DF2                   & -76.0250   & -18.5947   & -0.4115    & -39.70          & -1.51           \\ 
SCAN+rVV10                & -83.7485   & -20.5050   & -0.4321    & -41.69          & -3.49           \\ 
PBE+MBD                   & -80.0628   & -19.5794   & -0.4363    & -42.10          & -3.90           \\ 
PBE0+MBD (FHI)            & -6158.9611 & -1539.3362 & -0.4041    & -38.99          & -0.79           \\ 
revPBE+D3                 & -79.9998   & -19.6027   & -0.3972    & -38.32          & -0.13           \\ 
PBE+D3                    & -80.0794   & -19.5663   & -0.4535    & -43.76          & -5.56           \\ 
vdW-DF                    & -74.2554   & -18.1905   & -0.3734    & -36.02          & 2.17            \\ 
RPBE+D3                   & -80.0509   & -19.6026   & -0.4101    & -39.57          & -1.37           \\ 
BLYP+D3                   & -78.3596   & -19.1597   & -0.4302    & -41.51          & -3.31           \\ 
PBE+TS                    & -80.0697   & -19.5660   & -0.4514    & -43.56          & -5.36           \\ 
PBE0+TS (FHI)             & -6158.9724 & -1539.3245 & -0.4186    & -40.38          & -2.19           \\ 
optB86b-vdW               & -73.3191   & -17.8727   & -0.4571    & -44.10          & -5.90           \\ 
optB88-vdW                & -74.3045   & -18.1150   & -0.4612    & -44.49          & -6.29           \\ 
optPBE-vdW                & -73.9872   & -18.0325   & -0.4643    & -44.79          & -6.59           \\ 
SCAN                      & -84.4599   & -20.7428   & -0.3721    & -35.90          & 2.29            \\ 
R2SCAN                    & -83.6331   & -20.5588   & -0.3495    & -33.72          & 4.48            \\ 
RSCAN                     & -85.9151   & -21.1425   & -0.3363    & -32.44          & 5.76            \\ 
PBE                       & -79.4342   & -19.5658   & -0.2927    & -28.24          & 9.96            \\ 
revPBE                    & -78.8683   & -19.5995   & -0.1176    & -11.35          & 26.85           \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}

\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for Anthracene. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -29384.0521 & -14690.9219 & -1.1041    & -106.53         & -6.31           \\ 
B86bPBE+XDM (FHI)         & -29390.0416 & -14693.9568 & -1.0640    & -102.66         & -2.44           \\ 
B86bPBE+XDM $50\%$ (FHI)  & -29378.6070 & -14688.1844 & -1.1191    & -107.98         & -7.76           \\ 
B86bPBE+XDM (QE)          & -7378.9875 & -3688.4258 & -1.0679    & -103.03         & -2.82           \\ 
vdW-DF2                   & -288.4756  & -143.1623  & -1.0755    & -103.77         & -3.55           \\ 
SCAN+rVV10                & -349.8081  & -173.8730  & -1.0311    & -99.48          & 0.74            \\ 
PBE+MBD                   & -330.0039  & -163.9036  & -1.0984    & -105.97         & -5.75           \\ 
PBE0+MBD (FHI)            & -29361.4880 & -14679.5501 & -1.1939    & -115.18         & -14.97          \\ 
revPBE+D3                 & -323.2967  & -160.4547  & -1.1936    & -115.16         & -14.95          \\ 
PBE+D3                    & -329.3060  & -163.5345  & -1.1185    & -107.91         & -7.70           \\ 
vdW-DF                    & -282.1108  & -139.9469  & -1.1085    & -106.95         & -6.73           \\ 
RPBE+D3                   & -322.1284  & -159.9985  & -1.0657    & -102.82         & -2.60           \\ 
BLYP+D3                   & -316.0566  & -156.6845  & -1.3438    & -129.65         & -29.44          \\ 
PBE+TS                    & -329.8369  & -163.5220  & -1.3965    & -134.73         & -34.51          \\ 
PBE0+TS (FHI)             & -29361.3633 & -14679.2193 & -1.4623    & -141.08         & -40.87          \\ 
optB86b-vdW               & -292.4835  & -144.8390  & -1.4028    & -135.34         & -35.12          \\ 
optB88-vdW                & -292.1458  & -144.6508  & -1.4221    & -137.21         & -36.99          \\ 
optPBE-vdW                & -288.6005  & -142.8830  & -1.4173    & -136.74         & -36.52          \\ 
SCAN                      & -352.3768  & -175.6910  & -0.4974    & -47.99          & 52.23           \\ 
R2SCAN                    & -348.2715  & -173.7075  & -0.4283    & -41.32          & 58.89           \\ 
RSCAN                     & -358.7682  & -179.0375  & -0.3466    & -33.44          & 66.78           \\ 
PBE                       & -326.3776  & -163.2455  & 0.0566     & 5.47            & 105.68          \\ 
revPBE                    & -318.0740  & -159.6846  & 0.6476     & 62.48           & 162.70          \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}

\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for Benzene. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -25297.5758 & -6323.8539 & -0.5400    & -52.10          & -2.31           \\ 
B86bPBE+XDM (FHI)         & -25302.4184 & -6325.0691 & -0.5355    & -51.66          & -1.88           \\ 
B86bPBE+XDM $50\%$ (FHI)  & -25293.1788 & -6322.7596 & -0.5351    & -51.62          & -1.83           \\ 
B86bPBE+XDM (QE)          & -6435.7597 & -1608.3990 & -0.5409    & -52.19          & -2.40           \\ 
vdW-DF2                   & -274.9384  & -68.1705   & -0.5641    & -54.42          & -4.63           \\ 
SCAN+rVV10                & -324.7358  & -80.6716   & -0.5123    & -49.43          & 0.36            \\ 
PBE+MBD                   & -307.5583  & -76.3340   & -0.5555    & -53.60          & -3.81           \\ 
PBE0+MBD (FHI)            & -25277.7800 & -6318.8608 & -0.5842    & -56.36          & -6.57           \\ 
revPBE+D3                 & -302.7566  & -75.0834   & -0.6057    & -58.44          & -8.65           \\ 
PBE+D3                    & -307.1580  & -76.2050   & -0.5845    & -56.39          & -6.61           \\ 
vdW-DF                    & -268.6879  & -66.5883   & -0.5837    & -56.31          & -6.52           \\ 
RPBE+D3                   & -301.9572  & -74.9258   & -0.5635    & -54.37          & -4.58           \\ 
BLYP+D3                   & -296.1841  & -73.3656   & -0.6804    & -65.64          & -15.86          \\ 
PBE+TS                    & -307.4993  & -76.1896   & -0.6852    & -66.11          & -16.32          \\ 
PBE0+TS (FHI)             & -25277.7407 & -6318.7360 & -0.6992    & -67.46          & -17.67          \\ 
optB86b-vdW               & -275.1111  & -68.0801   & -0.6976    & -67.31          & -17.52          \\ 
optB88-vdW                & -275.7619  & -68.2326   & -0.7079    & -68.30          & -18.51          \\ 
optPBE-vdW                & -273.0064  & -67.5167   & -0.7349    & -70.90          & -21.11          \\ 
SCAN                      & -327.2222  & -81.5296   & -0.2760    & -26.62          & 23.16           \\ 
R2SCAN                    & -323.7374  & -80.6918   & -0.2425    & -23.40          & 26.39           \\ 
RSCAN                     & -332.8552  & -83.0144   & -0.1994    & -19.24          & 30.55           \\ 
PBE                       & -304.5998  & -76.1221   & -0.0278    & -2.69           & 47.10           \\ 
revPBE                    & -298.2364  & -74.8428   & 0.2837     & 27.37           & 77.16           \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}

\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for CO$_2$. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -20549.9199 & -5137.2299 & -0.2501    & -24.13          & 5.24            \\ 
B86bPBE+XDM (FHI)         & -20556.1128 & -5138.7733 & -0.2549    & -24.59          & 4.78            \\ 
B86bPBE+XDM $50\%$ (FHI)  & -20544.1570 & -5135.7910 & -0.2483    & -23.95          & 5.41            \\ 
B86bPBE+XDM (QE)          & -5557.8356 & -1389.2112 & -0.2478    & -23.90          & 5.46            \\ 
vdW-DF2                   & -72.7245   & -17.8416   & -0.3395    & -32.75          & -3.39           \\ 
SCAN+rVV10                & -105.6876  & -26.0958   & -0.3261    & -31.47          & -2.10           \\ 
PBE+MBD                   & -93.9166   & -23.2434   & -0.2357    & -22.74          & 6.62            \\ 
PBE0+MBD (FHI)            & -20537.0588 & -5134.0186 & -0.2461    & -23.74          & 5.62            \\ 
revPBE+D3                 & -91.5610   & -22.6560   & -0.2343    & -22.60          & 6.77            \\ 
PBE+D3                    & -93.9683   & -23.2322   & -0.2598    & -25.07          & 4.30            \\ 
vdW-DF                    & -70.3993   & -17.2524   & -0.3474    & -33.51          & -4.15           \\ 
RPBE+D3                   & -91.2194   & -22.5574   & -0.2475    & -23.88          & 5.49            \\ 
BLYP+D3                   & -90.7293   & -22.3721   & -0.3102    & -29.93          & -0.56           \\ 
PBE+TS                    & -93.8445   & -23.2303   & -0.2308    & -22.27          & 7.10            \\ 
PBE0+TS (FHI)             & -20537.0543 & -5134.0071 & -0.2565    & -24.74          & 4.62            \\ 
optB86b-vdW               & -74.6762   & -18.3118   & -0.3572    & -34.47          & -5.10           \\ 
optB88-vdW                & -73.9700   & -18.1263   & -0.3662    & -35.33          & -5.97           \\ 
optPBE-vdW                & -73.0666   & -17.8495   & -0.4171    & -40.24          & -10.88          \\ 
SCAN                      & -107.2057  & -26.5702   & -0.2312    & -22.31          & 7.06            \\ 
R2SCAN                    & -104.5780  & -25.9404   & -0.2041    & -19.69          & 9.68            \\ 
RSCAN                     & -111.1053  & -27.6059   & -0.1704    & -16.44          & 12.92           \\ 
PBE                       & -93.1892   & -23.2299   & -0.0674    & -6.51           & 22.86           \\ 
revPBE                    & -90.1469   & -22.6444   & 0.1077     & 10.39           & 39.76           \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}

\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for Cyanamide. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -32423.1879 & -4052.0149 & -0.8836    & -85.25          & -1.65           \\ 
B86bPBE+XDM (FHI)         & -32432.3505 & -4053.1197 & -0.9241    & -89.16          & -5.56           \\ 
B86bPBE+XDM $50\%$ (FHI)  & -32414.7378 & -4050.9900 & -0.8523    & -82.23          & 1.37            \\ 
B86bPBE+XDM (QE)          & -8438.6847 & -1053.8985 & -0.9371    & -90.41          & -6.81           \\ 
vdW-DF2                   & -227.1277  & -27.4927   & -0.8983    & -86.67          & -3.07           \\ 
SCAN+rVV10                & -283.3192  & -34.4313   & -0.9836    & -94.90          & -11.30          \\ 
PBE+MBD                   & -264.2860  & -32.0900   & -0.9457    & -91.25          & -7.65           \\ 
PBE0+MBD (FHI)            & -32400.5356 & -4049.1514 & -0.9155    & -88.33          & -4.73           \\ 
revPBE+D3                 & -259.4566  & -31.5582   & -0.8738    & -84.31          & -0.71           \\ 
PBE+D3                    & -264.1766  & -32.0670   & -0.9550    & -92.14          & -8.54           \\ 
vdW-DF                    & -221.0455  & -26.7866   & -0.8441    & -81.44          & 2.16            \\ 
RPBE+D3                   & -258.5357  & -31.4679   & -0.8491    & -81.92          & 1.68            \\ 
BLYP+D3                   & -255.5170  & -30.9718   & -0.9678    & -93.38          & -9.78           \\ 
PBE+TS                    & -264.2485  & -32.0639   & -0.9672    & -93.32          & -9.72           \\ 
PBE0+TS (FHI)             & -32400.4850 & -4049.1285 & -0.9321    & -89.93          & -6.33           \\ 
optB86b-vdW               & -228.5772  & -27.5456   & -1.0266    & -99.04          & -15.44          \\ 
optB88-vdW                & -228.5794  & -27.5421   & -1.0303    & -99.41          & -15.81          \\ 
optPBE-vdW                & -225.9661  & -27.2337   & -1.0120    & -97.64          & -14.04          \\ 
SCAN                      & -286.0360  & -34.9044   & -0.8501    & -82.02          & 1.58            \\ 
R2SCAN                    & -281.8515  & -34.4252   & -0.8062    & -77.78          & 5.82            \\ 
RSCAN                     & -292.9640  & -35.8315   & -0.7890    & -76.12          & 7.47            \\ 
PBE                       & -261.6495  & -32.0559   & -0.6503    & -62.74          & 20.86           \\ 
revPBE                    & -254.9998  & -31.5212   & -0.3538    & -34.13          & 49.47           \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}

\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for Cytosine. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -43031.2764 & -10756.2026 & -1.6165    & -155.96         & 0.26            \\ 
B86bPBE+XDM (FHI)         & -43042.2933 & -10758.9484 & -1.6250    & -156.78         & -0.56           \\ 
B86bPBE+XDM $50\%$ (FHI)  & -43021.2651 & -10753.7041 & -1.6122    & -155.54         & 0.68            \\ 
B86bPBE+XDM (QE)          & -11259.1262 & -2813.1676 & -1.6139    & -155.71         & 0.51            \\ 
vdW-DF2                   & -300.7664  & -73.6137   & -1.5779    & -152.24         & 3.98            \\ 
SCAN+rVV10                & -380.5278  & -93.4502   & -1.6817    & -162.25         & -6.03           \\ 
PBE+MBD                   & -353.9635  & -86.8369   & -1.6540    & -159.57         & -3.35           \\ 
PBE0+MBD (FHI)            & -43001.6226 & -10748.7181 & -1.6875    & -162.81         & -6.59           \\ 
revPBE+D3                 & -346.2952  & -84.9843   & -1.5895    & -153.36         & 2.86            \\ 
PBE+D3                    & -353.5698  & -86.7127   & -1.6797    & -162.06         & -5.84           \\ 
vdW-DF                    & -293.9739  & -71.9694   & -1.5241    & -147.04         & 9.18            \\ 
RPBE+D3                   & -345.0321  & -84.7368   & -1.5212    & -146.77         & 9.45            \\ 
BLYP+D3                   & -339.5615  & -83.1186   & -1.7718    & -170.94         & -14.72          \\ 
PBE+TS                    & -353.8352  & -86.6835   & -1.7753    & -171.29         & -15.07          \\ 
PBE0+TS (FHI)             & -43001.5365 & -10748.5852 & -1.7989    & -173.56         & -17.34          \\ 
optB86b-vdW               & -306.9746  & -74.8897   & -1.8540    & -178.87         & -22.65          \\ 
optB88-vdW                & -306.0882  & -74.6554   & -1.8667    & -180.10         & -23.88          \\ 
optPBE-vdW                & -302.0129  & -73.6867   & -1.8165    & -175.25         & -19.03          \\ 
SCAN                      & -383.9065  & -94.6273   & -1.3493    & -130.18         & 26.04           \\ 
R2SCAN                    & -377.6332  & -93.1336   & -1.2747    & -122.98         & 33.24           \\ 
RSCAN                     & -392.4995  & -96.8834   & -1.2415    & -119.78         & 36.44           \\ 
PBE                       & -350.2138  & -86.5978   & -0.9556    & -92.20          & 64.02           \\ 
revPBE                    & -340.3748  & -84.6486   & -0.4451    & -42.94          & 113.28          \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}

\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for Ethyl carbamate. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -17638.6573 & -8818.4613 & -0.8674    & -83.69          & 0.55            \\ 
B86bPBE+XDM (FHI)         & -17642.7014 & -8820.4564 & -0.8943    & -86.28          & -2.04           \\ 
B86bPBE+XDM $50\%$ (FHI)  & -17634.9943 & -8816.6489 & -0.8482    & -81.84          & 2.40            \\ 
B86bPBE+XDM (QE)          & -4786.0332 & -2392.1276 & -0.8890    & -85.78          & -1.54           \\ 
vdW-DF2                   & -135.4827  & -66.7982   & -0.9431    & -90.99          & -6.75           \\ 
SCAN+rVV10                & -164.5212  & -81.3478   & -0.9128    & -88.07          & -3.83           \\ 
PBE+MBD                   & -153.3817  & -75.7576   & -0.9332    & -90.04          & -5.80           \\ 
PBE0+MBD (FHI)            & -17626.6214 & -8812.3792 & -0.9316    & -89.88          & -5.64           \\ 
revPBE+D3                 & -151.2329  & -74.7608   & -0.8556    & -82.55          & 1.69            \\ 
PBE+D3                    & -153.2746  & -75.6806   & -0.9567    & -92.31          & -8.07           \\ 
vdW-DF                    & -132.2699  & -65.1901   & -0.9448    & -91.16          & -6.92           \\ 
RPBE+D3                   & -150.9834  & -74.6399   & -0.8518    & -82.18          & 2.06            \\ 
BLYP+D3                   & -148.3349  & -73.1776   & -0.9898    & -95.50          & -11.26          \\ 
PBE+TS                    & -153.2970  & -75.6348   & -1.0137    & -97.80          & -13.57          \\ 
PBE0+TS (FHI)             & -17626.5531 & -8812.2711 & -1.0054    & -97.01          & -12.77          \\ 
optB86b-vdW               & -134.9192  & -66.3760   & -1.0836    & -104.55         & -20.31          \\ 
optB88-vdW                & -135.4243  & -66.6172   & -1.0949    & -105.64         & -21.40          \\ 
optPBE-vdW                & -134.1532  & -65.9541   & -1.1225    & -108.30         & -24.06          \\ 
SCAN                      & -166.1233  & -82.3669   & -0.6948    & -67.03          & 17.20           \\ 
R2SCAN                    & -163.4140  & -81.0598   & -0.6472    & -62.44          & 21.79           \\ 
RSCAN                     & -169.4910  & -84.1253   & -0.6202    & -59.83          & 24.40           \\ 
PBE                       & -152.0750  & -75.5727   & -0.4648    & -44.84          & 39.39           \\ 
revPBE                    & -149.0892  & -74.4341   & -0.1105    & -10.66          & 73.58           \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}

\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for Formamide. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -18513.8290 & -4627.6464 & -0.8108    & -78.23          & 2.72            \\ 
B86bPBE+XDM (FHI)         & -18518.7032 & -4628.8417 & -0.8341    & -80.48          & 0.48            \\ 
B86bPBE+XDM $50\%$ (FHI)  & -18509.3799 & -4626.5495 & -0.7955    & -76.75          & 4.20            \\ 
B86bPBE+XDM (QE)          & -5021.1843 & -1254.4646 & -0.8315    & -80.22          & 0.73            \\ 
vdW-DF2                   & -126.7502  & -30.8642   & -0.8233    & -79.43          & 1.52            \\ 
SCAN+rVV10                & -156.2986  & -38.1990   & -0.8757    & -84.48          & -3.53           \\ 
PBE+MBD                   & -145.2515  & -35.4648   & -0.8480    & -81.82          & -0.87           \\ 
PBE0+MBD (FHI)            & -18501.4575 & -4624.5209 & -0.8435    & -81.38          & -0.42           \\ 
revPBE+D3                 & -143.1169  & -34.9952   & -0.7841    & -75.65          & 5.31            \\ 
PBE+D3                    & -145.2607  & -35.4389   & -0.8763    & -84.55          & -3.59           \\ 
vdW-DF                    & -123.4541  & -30.0854   & -0.7781    & -75.08          & 5.88            \\ 
RPBE+D3                   & -142.8163  & -34.9338   & -0.7703    & -74.31          & 6.64            \\ 
BLYP+D3                   & -140.8384  & -34.3175   & -0.8921    & -86.07          & -5.12           \\ 
PBE+TS                    & -145.2501  & -35.4268   & -0.8858    & -85.46          & -4.51           \\ 
PBE0+TS (FHI)             & -18501.4631 & -4624.4879 & -0.8779    & -84.70          & -3.75           \\ 
optB86b-vdW               & -126.3585  & -30.6587   & -0.9309    & -89.81          & -8.86           \\ 
optB88-vdW                & -126.7504  & -30.7464   & -0.9412    & -90.80          & -9.85           \\ 
optPBE-vdW                & -125.4914  & -30.4423   & -0.9306    & -89.78          & -8.83           \\ 
SCAN                      & -157.8752  & -38.7241   & -0.7447    & -71.85          & 9.10            \\ 
R2SCAN                    & -155.1603  & -38.0868   & -0.7033    & -67.85          & 13.10           \\ 
RSCAN                     & -161.4815  & -39.6873   & -0.6831    & -65.91          & 15.05           \\ 
PBE                       & -143.9283  & -35.4188   & -0.5633    & -54.34          & 26.61           \\ 
revPBE                    & -140.8192  & -34.9234   & -0.2814    & -27.15          & 53.80           \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}

\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for Imidazole. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -24645.7674 & -6160.5225 & -0.9194    & -88.70          & -0.50           \\ 
B86bPBE+XDM (FHI)         & -24651.7794 & -6162.0023 & -0.9425    & -90.93          & -2.73           \\ 
B86bPBE+XDM $50\%$ (FHI)  & -24640.2420 & -6159.1659 & -0.8946    & -86.31          & 1.89            \\ 
B86bPBE+XDM (QE)          & -6366.0678 & -1590.5768 & -0.9401    & -90.70          & -2.50           \\ 
vdW-DF2                   & -204.7387  & -50.2828   & -0.9019    & -87.01          & 1.19            \\ 
SCAN+rVV10                & -251.4459  & -61.9395   & -0.9220    & -88.96          & -0.75           \\ 
PBE+MBD                   & -236.3012  & -58.1196   & -0.9557    & -92.21          & -4.01           \\ 
PBE0+MBD (FHI)            & -24627.9845 & -6156.0367 & -0.9594    & -92.56          & -4.36           \\ 
revPBE+D3                 & -231.6814  & -57.0161   & -0.9043    & -87.24          & 0.96            \\ 
PBE+D3                    & -236.0247  & -58.0408   & -0.9653    & -93.13          & -4.93           \\ 
vdW-DF                    & -200.5533  & -49.2464   & -0.8919    & -86.05          & 2.15            \\ 
RPBE+D3                   & -230.9080  & -56.8541   & -0.8729    & -84.21          & 3.99            \\ 
BLYP+D3                   & -226.5930  & -55.6581   & -0.9902    & -95.53          & -7.33           \\ 
PBE+TS                    & -236.3184  & -58.0358   & -1.0438    & -100.70         & -12.50          \\ 
PBE0+TS (FHI)             & -24628.0067 & -6155.9641 & -1.0376    & -100.11         & -11.91          \\ 
optB86b-vdW               & -207.7940  & -50.8826   & -1.0659    & -102.84         & -14.64          \\ 
optB88-vdW                & -207.5176  & -50.8092   & -1.0702    & -103.26         & -15.05          \\ 
optPBE-vdW                & -205.0996  & -50.2085   & -1.0664    & -102.89         & -14.68          \\ 
SCAN                      & -253.6027  & -62.6828   & -0.7179    & -69.26          & 18.94           \\ 
R2SCAN                    & -250.1759  & -61.8631   & -0.6809    & -65.69          & 22.51           \\ 
RSCAN                     & -258.8452  & -64.0564   & -0.6549    & -63.19          & 25.02           \\ 
PBE                       & -234.0474  & -57.9966   & -0.5152    & -49.71          & 38.50           \\ 
revPBE                    & -228.2998  & -56.8774   & -0.1975    & -19.06          & 69.14           \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}

\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for Naphthalene. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -21016.5875 & -10507.4730 & -0.8207    & -79.19          & -3.69           \\ 
B86bPBE+XDM (FHI)         & -21020.7599 & -10509.5860 & -0.7940    & -76.61          & -1.11           \\ 
B86bPBE+XDM $50\%$ (FHI)  & -21012.7952 & -10505.5684 & -0.8292    & -80.00          & -4.51           \\ 
B86bPBE+XDM (QE)          & -5298.5720 & -2648.4853 & -0.8007    & -77.26          & -1.76           \\ 
vdW-DF2                   & -213.0928  & -105.7385  & -0.8079    & -77.95          & -2.45           \\ 
SCAN+rVV10                & -256.2534  & -127.3497  & -0.7770    & -74.97          & 0.53            \\ 
PBE+MBD                   & -242.0399  & -120.1942  & -0.8257    & -79.67          & -4.17           \\ 
PBE0+MBD (FHI)            & -21000.3657 & -10499.2935 & -0.8893    & -85.80          & -10.31          \\ 
revPBE+D3                 & -237.4827  & -117.8416  & -0.8997    & -86.81          & -11.31          \\ 
PBE+D3                    & -241.5635  & -119.9430  & -0.8387    & -80.92          & -5.43           \\ 
vdW-DF                    & -208.3294  & -103.3399  & -0.8248    & -79.57          & -4.08           \\ 
RPBE+D3                   & -236.6813  & -117.5344  & -0.8063    & -77.79          & -2.29           \\ 
BLYP+D3                   & -232.2180  & -115.0970  & -1.0121    & -97.64          & -22.15          \\ 
PBE+TS                    & -241.9366  & -119.9283  & -1.0400    & -100.34         & -24.84          \\ 
PBE0+TS (FHI)             & -21000.2904 & -10499.0622 & -1.0831    & -104.49         & -29.00          \\ 
optB86b-vdW               & -215.1665  & -106.5329  & -1.0503    & -101.33         & -25.84          \\ 
optB88-vdW                & -215.1615  & -106.5147  & -1.0660    & -102.85         & -27.35          \\ 
optPBE-vdW                & -212.6808  & -105.2727  & -1.0677    & -103.01         & -27.52          \\ 
SCAN                      & -258.1410  & -128.6891  & -0.3814    & -36.80          & 38.70           \\ 
R2SCAN                    & -255.2104  & -127.2800  & -0.3253    & -31.38          & 44.11           \\ 
RSCAN                     & -262.7383  & -131.1065  & -0.2626    & -25.34          & 50.16           \\ 
PBE                       & -239.4202  & -119.7591  & 0.0490     & 4.73            & 80.22           \\ 
revPBE                    & -233.6372  & -117.3388  & 0.5202     & 50.18           & 125.68          \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}

\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for Oxalic Acid $\alpha$. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -41229.0016 & -10306.2692 & -0.9812    & -94.67          & 7.96            \\ 
B86bPBE+XDM (FHI)         & -41240.5804 & -10309.1754 & -0.9697    & -93.56          & 9.07            \\ 
B86bPBE+XDM $50\%$ (FHI)  & -41218.3325 & -10303.5737 & -1.0094    & -97.39          & 5.24            \\ 
B86bPBE+XDM (QE)          & -11244.1336 & -2810.0761 & -0.9573    & -92.36          & 10.27           \\ 
vdW-DF2                   & -173.1374  & -42.2054   & -1.0790    & -104.10         & -1.47           \\ 
SCAN+rVV10                & -240.5857  & -58.9903   & -1.1562    & -111.55         & -8.92           \\ 
PBE+MBD                   & -216.0667  & -53.0508   & -0.9659    & -93.19          & 9.44            \\ 
PBE0+MBD (FHI)            & -41203.2309 & -10299.7933 & -1.0145    & -97.88          & 4.75            \\ 
revPBE+D3                 & -210.4551  & -51.7516   & -0.8621    & -83.18          & 19.45           \\ 
PBE+D3                    & -215.9410  & -52.9989   & -0.9864    & -95.17          & 7.46            \\ 
vdW-DF                    & -167.9368  & -40.9840   & -1.0002    & -96.50          & 6.13            \\ 
RPBE+D3                   & -209.6552  & -51.5948   & -0.8190    & -79.02          & 23.61           \\ 
BLYP+D3                   & -207.9722  & -50.8972   & -1.0959    & -105.73         & -3.10           \\ 
PBE+TS                    & -215.9398  & -52.9720   & -1.0130    & -97.73          & 4.90            \\ 
PBE0+TS (FHI)             & -41203.1207 & -10299.7251 & -1.0551    & -101.80         & 0.83            \\ 
optB86b-vdW               & -177.5045  & -43.1662   & -1.2100    & -116.74         & -14.11          \\ 
optB88-vdW                & -176.5346  & -42.8934   & -1.2403    & -119.66         & -17.03          \\ 
optPBE-vdW                & -173.9019  & -42.2548   & -1.2207    & -117.77         & -15.14          \\ 
SCAN                      & -243.4916  & -59.9584   & -0.9145    & -88.23          & 14.40           \\ 
R2SCAN                    & -237.4550  & -58.5317   & -0.8320    & -80.27          & 22.36           \\ 
RSCAN                     & -250.9568  & -61.9358   & -0.8034    & -77.51          & 25.12           \\ 
PBE                       & -213.8385  & -52.9474   & -0.5122    & -49.42          & 53.21           \\ 
revPBE                    & -206.6470  & -51.5765   & -0.0852    & -8.22           & 94.41           \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}

\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for Oxalic Acid $\beta$. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -20614.5052 & -10306.2692 & -0.9835    & -94.88          & 7.42            \\ 
B86bPBE+XDM (FHI)         & -20620.3550 & -10309.1754 & -1.0021    & -96.68          & 5.62            \\ 
B86bPBE+XDM $50\%$ (FHI)  & -20609.1163 & -10303.5737 & -0.9844    & -94.98          & 7.32            \\ 
B86bPBE+XDM (QE)          & -5622.1300 & -2810.0761 & -0.9889    & -95.41          & 6.89            \\ 
vdW-DF2                   & -86.5370   & -42.2054   & -1.0631    & -102.57         & -0.27           \\ 
SCAN+rVV10                & -120.3167  & -58.9903   & -1.1681    & -112.70         & -10.40          \\ 
PBE+MBD                   & -108.1053  & -53.0508   & -1.0019    & -96.66          & 5.64            \\ 
PBE0+MBD (FHI)            & -20601.6230 & -10299.7933 & -1.0182    & -98.24          & 4.06            \\ 
revPBE+D3                 & -105.3144  & -51.7516   & -0.9055    & -87.37          & 14.93           \\ 
PBE+D3                    & -108.0419  & -52.9989   & -1.0221    & -98.61          & 3.69            \\ 
vdW-DF                    & -83.9896   & -40.9840   & -1.0108    & -97.52          & 4.78            \\ 
RPBE+D3                   & -104.9091  & -51.5948   & -0.8598    & -82.95          & 19.35           \\ 
BLYP+D3                   & -104.0342  & -50.8972   & -1.1199    & -108.05         & -5.75           \\ 
PBE+TS                    & -108.0495  & -52.9720   & -1.0528    & -101.57         & 0.73            \\ 
PBE0+TS (FHI)             & -20601.5693 & -10299.7251 & -1.0596    & -102.23         & 0.07            \\ 
optB86b-vdW               & -88.8054   & -43.1662   & -1.2366    & -119.30         & -17.00          \\ 
optB88-vdW                & -88.3010   & -42.8934   & -1.2571    & -121.29         & -18.99          \\ 
optPBE-vdW                & -86.9833   & -42.2548   & -1.2369    & -119.33         & -17.03          \\ 
SCAN                      & -121.7750  & -59.9584   & -0.9291    & -89.64          & 12.66           \\ 
R2SCAN                    & -118.7583  & -58.5317   & -0.8474    & -81.76          & 20.54           \\ 
RSCAN                     & -125.5119  & -61.9358   & -0.8201    & -79.13          & 23.17           \\ 
PBE                       & -107.0006  & -52.9474   & -0.5529    & -53.34          & 48.96           \\ 
revPBE                    & -103.4192  & -51.5765   & -0.1331    & -12.84          & 89.46           \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}

\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for Pyrazine. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -14396.6848 & -7197.7068 & -0.6356    & -61.32          & -0.25           \\ 
B86bPBE+XDM (FHI)         & -14400.2641 & -7199.4815 & -0.6506    & -62.77          & -1.69           \\ 
B86bPBE+XDM $50\%$ (FHI)  & -14393.3795 & -7196.0715 & -0.6182    & -59.64          & 1.43            \\ 
B86bPBE+XDM (QE)          & -3685.1640 & -1841.9337 & -0.6483    & -62.55          & -1.47           \\ 
vdW-DF2                   & -116.3075  & -57.4697   & -0.6840    & -65.99          & -4.92           \\ 
SCAN+rVV10                & -143.6370  & -71.1993   & -0.6192    & -59.74          & 1.34            \\ 
PBE+MBD                   & -134.6062  & -66.6643   & -0.6387    & -61.63          & -0.55           \\ 
PBE0+MBD (FHI)            & -14386.1372 & -7192.4169 & -0.6517    & -62.88          & -1.81           \\ 
revPBE+D3                 & -131.9567  & -65.3242   & -0.6542    & -63.12          & -2.04           \\ 
PBE+D3                    & -134.5040  & -66.5652   & -0.6868    & -66.26          & -5.19           \\ 
vdW-DF                    & -113.6929  & -56.1669   & -0.6795    & -65.56          & -4.49           \\ 
RPBE+D3                   & -131.5465  & -65.1470   & -0.6263    & -60.42          & 0.65            \\ 
BLYP+D3                   & -129.3182  & -63.8964   & -0.7627    & -73.59          & -12.51          \\ 
PBE+TS                    & -134.6357  & -66.5491   & -0.7687    & -74.17          & -13.09          \\ 
PBE0+TS (FHI)             & -14386.1800 & -7192.3174 & -0.7726    & -74.54          & -13.46          \\ 
optB86b-vdW               & -117.8706  & -58.1253   & -0.8100    & -78.15          & -17.07          \\ 
optB88-vdW                & -117.7097  & -58.0300   & -0.8248    & -79.58          & -18.50          \\ 
optPBE-vdW                & -116.3321  & -57.3263   & -0.8398    & -81.02          & -19.95          \\ 
SCAN                      & -144.8806  & -72.0545   & -0.3858    & -37.22          & 23.85           \\ 
R2SCAN                    & -142.8863  & -71.0963   & -0.3469    & -33.47          & 27.61           \\ 
RSCAN                     & -147.8777  & -73.6245   & -0.3144    & -30.33          & 30.74           \\ 
PBE                       & -133.3291  & -66.5047   & -0.1598    & -15.42          & 45.65           \\ 
revPBE                    & -129.9504  & -65.1382   & 0.1630     & 15.73           & 76.80           \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}

\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for Pyrazole. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -49287.0087 & -6160.0727 & -0.8033    & -77.51          & -0.19           \\ 
B86bPBE+XDM (FHI)         & -49299.3433 & -6161.5984 & -0.8195    & -79.07          & -1.75           \\ 
B86bPBE+XDM $50\%$ (FHI)  & -49275.6292 & -6158.6657 & -0.7880    & -76.02          & 1.30            \\ 
B86bPBE+XDM (QE)          & -12727.9014 & -1590.1689 & -0.8187    & -78.99          & -1.67           \\ 
vdW-DF2                   & -405.1723  & -49.8596   & -0.7869    & -75.92          & 1.40            \\ 
SCAN+rVV10                & -498.3193  & -61.4767   & -0.8132    & -78.46          & -1.14           \\ 
PBE+MBD                   & -468.4155  & -57.7124   & -0.8396    & -81.00          & -3.68           \\ 
PBE0+MBD (FHI)            & -49251.4965 & -6155.5873 & -0.8498    & -81.99          & -4.67           \\ 
revPBE+D3                 & -459.4279  & -56.6136   & -0.8149    & -78.62          & -1.30           \\ 
PBE+D3                    & -467.8670  & -57.6350   & -0.8484    & -81.85          & -4.53           \\ 
vdW-DF                    & -396.8138  & -48.8319   & -0.7698    & -74.27          & 3.05            \\ 
RPBE+D3                   & -457.8577  & -56.4536   & -0.7786    & -75.12          & 2.20            \\ 
BLYP+D3                   & -449.0102  & -55.2356   & -0.8907    & -85.94          & -8.62           \\ 
PBE+TS                    & -468.3095  & -57.6292   & -0.9095    & -87.75          & -10.43          \\ 
PBE0+TS (FHI)             & -49251.3948 & -6155.5152 & -0.9091    & -87.71          & -10.39          \\ 
optB86b-vdW               & -411.3516  & -50.4696   & -0.9493    & -91.59          & -14.27          \\ 
optB88-vdW                & -410.7346  & -50.3878   & -0.9540    & -92.04          & -14.72          \\ 
optPBE-vdW                & -405.9274  & -49.7934   & -0.9475    & -91.42          & -14.10          \\ 
SCAN                      & -502.6238  & -62.2199   & -0.6080    & -58.66          & 18.66           \\ 
R2SCAN                    & -496.0114  & -61.4311   & -0.5703    & -55.02          & 22.30           \\ 
RSCAN                     & -513.3175  & -63.6207   & -0.5440    & -52.48          & 24.84           \\ 
PBE                       & -463.8669  & -57.5906   & -0.3927    & -37.89          & 39.43           \\ 
revPBE                    & -452.3599  & -56.4764   & -0.0686    & -6.62           & 70.70           \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}

\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for Triazine. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -45813.8482 & -7635.0479 & -0.5934    & -57.25          & 3.23            \\ 
B86bPBE+XDM (FHI)         & -45825.8292 & -7637.0387 & -0.5995    & -57.84          & 2.64            \\ 
B86bPBE+XDM $50\%$ (FHI)  & -45802.8373 & -7633.2164 & -0.5898    & -56.90          & 3.58            \\ 
B86bPBE+XDM (QE)          & -11757.8640 & -1959.0492 & -0.5948    & -57.38          & 3.10            \\ 
vdW-DF2                   & -318.6437  & -52.4376   & -0.6697    & -64.61          & -4.13           \\ 
SCAN+rVV10                & -404.7425  & -66.8708   & -0.5862    & -56.56          & 3.92            \\ 
PBE+MBD                   & -376.6175  & -62.1852   & -0.5843    & -56.38          & 4.10            \\ 
PBE0+MBD (FHI)            & -45781.2778 & -7629.6112 & -0.6017    & -58.06          & 2.42            \\ 
revPBE+D3                 & -368.4383  & -60.8007   & -0.6057    & -58.44          & 2.04            \\ 
PBE+D3                    & -376.4182  & -62.0965   & -0.6398    & -61.73          & -1.25           \\ 
vdW-DF                    & -311.8195  & -51.2885   & -0.6814    & -65.74          & -5.27           \\ 
RPBE+D3                   & -367.2254  & -60.6150   & -0.5892    & -56.84          & 3.63            \\ 
BLYP+D3                   & -361.1781  & -59.4879   & -0.7085    & -68.36          & -7.88           \\ 
PBE+TS                    & -376.6410  & -62.0822   & -0.6913    & -66.70          & -6.22           \\ 
PBE0+TS (FHI)             & -45781.3463 & -7629.5224 & -0.7020    & -67.73          & -7.25           \\ 
optB86b-vdW               & -325.5228  & -53.4900   & -0.7638    & -73.70          & -13.22          \\ 
optB88-vdW                & -324.2662  & -53.2645   & -0.7799    & -75.24          & -14.76          \\ 
optPBE-vdW                & -320.2859  & -52.5675   & -0.8135    & -78.48          & -18.01          \\ 
SCAN                      & -408.5585  & -67.7245   & -0.3686    & -35.56          & 24.91           \\ 
R2SCAN                    & -402.1704  & -66.6980   & -0.3304    & -31.88          & 28.60           \\ 
RSCAN                     & -417.7638  & -69.3285   & -0.2988    & -28.83          & 31.65           \\ 
PBE                       & -373.2659  & -62.0485   & -0.1625    & -15.68          & 44.80           \\ 
revPBE                    & -363.0986  & -60.6395   & 0.1231     & 11.88           & 72.36           \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}

\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for Trioxane. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -56154.4772 & -9358.4532 & -0.6263    & -60.43          & 1.71            \\ 
B86bPBE+XDM (FHI)         & -56167.5645 & -9360.6174 & -0.6434    & -62.07          & 0.06            \\ 
B86bPBE+XDM $50\%$ (FHI)  & -56142.5698 & -9356.4788 & -0.6162    & -59.45          & 2.69            \\ 
B86bPBE+XDM (QE)          & -15346.5669 & -2557.1386 & -0.6225    & -60.06          & 2.07            \\ 
vdW-DF2                   & -359.7955  & -59.2110   & -0.7549    & -72.84          & -10.70          \\ 
SCAN+rVV10                & -451.4567  & -74.6066   & -0.6362    & -61.38          & 0.75            \\ 
PBE+MBD                   & -415.9912  & -68.6841   & -0.6478    & -62.50          & -0.36           \\ 
PBE0+MBD (FHI)            & -56117.2775 & -9352.2108 & -0.6688    & -64.52          & -2.39           \\ 
revPBE+D3                 & -409.1778  & -67.5848   & -0.6115    & -58.99          & 3.14            \\ 
PBE+D3                    & -415.5390  & -68.5906   & -0.6659    & -64.25          & -2.11           \\ 
vdW-DF                    & -350.9160  & -57.7418   & -0.7442    & -71.80          & -9.66           \\ 
RPBE+D3                   & -408.4946  & -67.4882   & -0.5942    & -57.33          & 4.81            \\ 
BLYP+D3                   & -401.4427  & -66.1426   & -0.7645    & -73.76          & -11.62          \\ 
PBE+TS                    & -415.8677  & -68.5415   & -0.7697    & -74.26          & -12.13          \\ 
PBE0+TS (FHI)             & -56117.1854 & -9352.0865 & -0.7777    & -75.03          & -12.90          \\ 
optB86b-vdW               & -360.5614  & -59.2631   & -0.8305    & -80.12          & -17.99          \\ 
optB88-vdW                & -361.4181  & -59.3773   & -0.8590    & -82.88          & -20.74          \\ 
optPBE-vdW                & -357.4491  & -58.6848   & -0.8901    & -85.88          & -23.74          \\ 
SCAN                      & -456.0540  & -75.6104   & -0.3986    & -38.46          & 23.68           \\ 
R2SCAN                    & -446.8965  & -74.1254   & -0.3573    & -34.48          & 27.66           \\ 
RSCAN                     & -465.7127  & -77.2889   & -0.3298    & -31.82          & 30.31           \\ 
PBE                       & -411.8929  & -68.4831   & -0.1657    & -15.99          & 46.15           \\ 
revPBE                    & -402.2910  & -67.2112   & 0.1627     & 15.69           & 77.83           \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}

\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for Uracil. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -45199.0011 & -11298.3611 & -1.3892    & -134.03         & 0.24            \\ 
B86bPBE+XDM (FHI)         & -45210.8695 & -11301.3233 & -1.3941    & -134.50         & -0.23           \\ 
B86bPBE+XDM $50\%$ (FHI)  & -45188.1829 & -11295.6578 & -1.3879    & -133.91         & 0.36            \\ 
B86bPBE+XDM (QE)          & -11927.0006 & -2980.3718 & -1.3784    & -132.98         & 1.28            \\ 
vdW-DF2                   & -279.1562  & -68.4043   & -1.3847    & -133.60         & 0.67            \\ 
SCAN+rVV10                & -361.0898  & -88.8246   & -1.4479    & -139.69         & -5.42           \\ 
PBE+MBD                   & -333.4707  & -81.9523   & -1.4153    & -136.55         & -2.28           \\ 
PBE0+MBD (FHI)            & -45168.5867 & -11290.6993 & -1.4473    & -139.64         & -5.37           \\ 
revPBE+D3                 & -325.7189  & -80.0981   & -1.3316    & -128.47         & 5.79            \\ 
PBE+D3                    & -333.1778  & -81.8444   & -1.4500    & -139.90         & -5.63           \\ 
vdW-DF                    & -272.5461  & -66.7916   & -1.3449    & -129.75         & 4.51            \\ 
RPBE+D3                   & -324.5113  & -79.8449   & -1.2829    & -123.78         & 10.49           \\ 
BLYP+D3                   & -319.8705  & -78.4387   & -1.5289    & -147.51         & -13.24          \\ 
PBE+TS                    & -333.3320  & -81.8068   & -1.5262    & -147.25         & -12.98          \\ 
PBE0+TS (FHI)             & -45168.5009 & -11290.5742 & -1.5510    & -149.64         & -15.38          \\ 
optB86b-vdW               & -285.7444  & -69.8163   & -1.6198    & -156.28         & -22.01          \\ 
optB88-vdW                & -284.5760  & -69.5106   & -1.6334    & -157.59         & -23.33          \\ 
optPBE-vdW                & -280.6692  & -68.5608   & -1.6065    & -155.00         & -20.73          \\ 
SCAN                      & -364.5844  & -90.0050   & -1.1411    & -110.09         & 24.17           \\ 
R2SCAN                    & -357.9578  & -88.4191   & -1.0704    & -103.27         & 31.00           \\ 
RSCAN                     & -373.3249  & -92.2956   & -1.0356    & -99.92          & 34.35           \\ 
PBE                       & -330.1016  & -81.7298   & -0.7956    & -76.76          & 57.51           \\ 
revPBE                    & -320.3765  & -79.7675   & -0.3266    & -31.51          & 102.75          \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}

\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for Urea. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -12274.1814 & -6136.0181 & -1.0726    & -103.48         & 5.05            \\ 
B86bPBE+XDM (FHI)         & -12277.2302 & -6137.5254 & -1.0897    & -105.14         & 3.40            \\ 
B86bPBE+XDM $50\%$ (FHI)  & -12271.4105 & -6134.6362 & -1.0691    & -103.14         & 5.39            \\ 
B86bPBE+XDM (QE)          & -3315.3909 & -1656.6028 & -1.0927    & -105.42         & 3.11            \\ 
vdW-DF2                   & -85.5647   & -41.7060   & -1.0764    & -103.85         & 4.68            \\ 
SCAN+rVV10                & -105.9400  & -51.7931   & -1.1769    & -113.55         & -5.01           \\ 
PBE+MBD                   & -98.4862   & -48.1122   & -1.1309    & -109.11         & -0.58           \\ 
PBE0+MBD (FHI)            & -12266.0204 & -6131.8763 & -1.1339    & -109.40         & -0.86           \\ 
revPBE+D3                 & -96.8876   & -47.4085   & -1.0352    & -99.88          & 8.65            \\ 
PBE+D3                    & -98.4248   & -48.0733   & -1.1391    & -109.90         & -1.36           \\ 
vdW-DF                    & -83.4658   & -40.7406   & -0.9923    & -95.74          & 12.80           \\ 
RPBE+D3                   & -96.6732   & -47.3123   & -1.0243    & -98.82          & 9.71            \\ 
BLYP+D3                   & -95.1870   & -46.4260   & -1.1675    & -112.64         & -4.11           \\ 
PBE+TS                    & -98.4099   & -48.0509   & -1.1540    & -111.34         & -2.81           \\ 
PBE0+TS (FHI)             & -12265.9490 & -6131.8230 & -1.1515    & -111.09         & -2.56           \\ 
optB86b-vdW               & -85.8477   & -41.7055   & -1.2183    & -117.54         & -9.01           \\ 
optB88-vdW                & -86.0025   & -41.7697   & -1.2315    & -118.82         & -10.28          \\ 
optPBE-vdW                & -85.0542   & -41.3295   & -1.1976    & -115.55         & -7.01           \\ 
SCAN                      & -106.9786  & -52.4814   & -1.0079    & -97.24          & 11.30           \\ 
R2SCAN                    & -105.1641  & -51.6359   & -0.9461    & -91.28          & 17.25           \\ 
RSCAN                     & -109.4064  & -53.7733   & -0.9299    & -89.72          & 18.82           \\ 
PBE                       & -97.5773   & -48.0295   & -0.7591    & -73.24          & 35.29           \\ 
revPBE                    & -95.3225   & -47.2661   & -0.3952    & -38.13          & 70.41           \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}

\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for Hexamine. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -12387.2632 & -12386.3512 & -0.9119    & -87.98          & -1.80           \\ 
B86bPBE+XDM (FHI)         & -12389.6271 & -12388.7202 & -0.9069    & -87.50          & -1.31           \\ 
B86bPBE+XDM $50\%$ (FHI)  & -12385.1778 & -12384.2630 & -0.9148    & -88.26          & -2.07           \\ 
B86bPBE+XDM (QE)          & -3246.7591 & -3245.8630 & -0.8960    & -86.45          & -0.26           \\ 
vdW-DF2                   & -116.4531  & -115.4924  & -0.9606    & -92.68          & -6.50           \\ 
SCAN+rVV10                & -139.9217  & -139.0197  & -0.9020    & -87.03          & -0.84           \\ 
PBE+MBD                   & -131.7175  & -130.7926  & -0.9249    & -89.23          & -3.05           \\ 
PBE0+MBD (FHI)            & -12378.2349 & -12377.2613 & -0.9736    & -93.93          & -7.75           \\ 
revPBE+D3                 & -129.6420  & -128.7384  & -0.9036    & -87.18          & -0.99           \\ 
PBE+D3                    & -131.4349  & -130.4835  & -0.9514    & -91.79          & -5.61           \\ 
vdW-DF                    & -114.3097  & -113.3458  & -0.9639    & -93.00          & -6.81           \\ 
RPBE+D3                   & -129.3507  & -128.5056  & -0.8451    & -81.53          & 4.65            \\ 
BLYP+D3                   & -126.1934  & -125.1477  & -1.0458    & -100.89         & -14.71          \\ 
PBE+TS                    & -131.6033  & -130.4174  & -1.1859    & -114.42         & -28.23          \\ 
PBE0+TS (FHI)             & -12378.1352 & -12376.9281 & -1.2071    & -116.46         & -30.28          \\ 
optB86b-vdW               & -117.6188  & -116.4523  & -1.1665    & -112.54         & -26.36          \\ 
optB88-vdW                & -117.7512  & -116.5558  & -1.1954    & -115.33         & -29.14          \\ 
optPBE-vdW                & -116.4285  & -115.2353  & -1.1932    & -115.12         & -28.93          \\ 
SCAN                      & -140.9896  & -140.4984  & -0.4912    & -47.39          & 38.80           \\ 
R2SCAN                    & -138.9658  & -138.5318  & -0.4340    & -41.87          & 44.31           \\ 
RSCAN                     & -143.3719  & -142.9638  & -0.4081    & -39.37          & 46.81           \\ 
PBE                       & -130.2695  & -130.1425  & -0.1269    & -12.24          & 73.94           \\ 
revPBE                    & -127.3608  & -127.6933  & 0.3325     & 32.08           & 118.26          \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}

\begin{table}[H]
\centering
 \begin{adjustbox}{width=1.1\textwidth,center=\textwidth}
\caption{DFT benchmark for Succinic Acid. The table reports the total energy of the solid (eV), gas (eV), the lattice energy (eV and kJ/mol), and the difference between the DFT and reference DMC lattice energy\cite{DMCX23} (kJ/mol).}
\begin{tabular}{lccccc}
\hline
DFT functional            & Solid [eV]      & Gas [eV]        & Lattice [eV]    & Lattice [kJ/mol]     & DFT error [kJ/mol]     \\ \hline
B86bPBE+XDM $25\%$ (FHI)  & -99592.1500 & -12447.6937 & -1.3250    & -127.84         & -2.68           \\ 
B86bPBE+XDM (FHI)         & -99616.9649 & -12450.7672 & -1.3534    & -130.58         & -5.42           \\ 
B86bPBE+XDM $50\%$ (FHI)  & -99569.5155 & -12444.8718 & -1.3177    & -127.13         & -1.97           \\ 
B86bPBE+XDM (QE)          & -27046.2497 & -3379.4390 & -1.3422    & -129.49         & -4.33           \\ 
vdW-DF2                   & -598.7653  & -73.5525   & -1.2932    & -124.76         & 0.40            \\ 
SCAN+rVV10                & -765.5622  & -94.2066   & -1.4887    & -143.63         & -18.47          \\ 
PBE+MBD                   & -704.2155  & -86.6282   & -1.3987    & -134.95         & -9.79           \\ 
PBE0+MBD (FHI)            & -99527.0244 & -12439.4689 & -1.4092    & -135.96         & -10.80          \\ 
revPBE+D3                 & -690.9196  & -85.1172   & -1.2477    & -120.38         & 4.78            \\ 
PBE+D3                    & -703.7190  & -86.5421   & -1.4227    & -137.27         & -12.11          \\ 
vdW-DF                    & -583.5080  & -71.6768   & -1.2617    & -121.73         & 3.43            \\ 
RPBE+D3                   & -688.8032  & -84.9166   & -1.1838    & -114.21         & 10.95           \\ 
BLYP+D3                   & -679.2443  & -83.4258   & -1.4797    & -142.76         & -17.60          \\ 
PBE+TS                    & -703.9973  & -86.4857   & -1.5140    & -146.07         & -20.91          \\ 
PBE0+TS (FHI)             & -99526.8235 & -12439.3414 & -1.5115    & -145.83         & -20.67          \\ 
optB86b-vdW               & -604.5143  & -73.9395   & -1.6247    & -156.76         & -31.60          \\ 
optB88-vdW                & -604.3520  & -73.9107   & -1.6333    & -157.58         & -32.42          \\ 
optPBE-vdW                & -597.1258  & -73.0540   & -1.5867    & -153.09         & -27.93          \\ 
SCAN                      & -773.2792  & -95.4984   & -1.1615    & -112.06         & 13.10           \\ 
R2SCAN                    & -758.2517  & -93.7145   & -1.0670    & -102.94         & 22.22           \\ 
RSCAN                     & -791.7860  & -97.9312   & -1.0420    & -100.54         & 24.62           \\ 
PBE                       & -696.8932  & -86.3821   & -0.7295    & -70.38          & 54.78           \\ 
revPBE                    & -678.6959  & -84.6688   & -0.1682    & -16.23          & 108.93          \\ 
\hline
\end{tabular}
\end{adjustbox}
\end{table}


